The structural properties of nearby dwarf galaxies in low density environments -- size, surface brightness and colour gradients

We use a complete sample of 211 nearby (z<0.08) dwarf (10^8 MSun < Mstar < 10^9.5 Msun) galaxies in low-density environments, to study their structural properties: effective radii (R_e), effective surface brightnesses (mu_e) and colour gradients. We explore these properties as a function of stellar mass and the three principal dwarf morphological types identified in a companion paper (Lazar et al.) -- early-type galaxies (ETGs), late-type galaxies (LTGs) and featureless systems. The median R_e of LTGs and featureless galaxies are factors of ~2 and ~1.2 larger than the ETGs. While the median mu_e of the ETGs and LTGs is similar, the featureless class is ~1 mag arcsec^-2 fainter. Although they have similar median R_e, the featureless and ETG classes differ significantly in their median mu_e, suggesting that their evolution is different and that the featureless galaxies are not a subset of the ETGs. While massive ETGs typically exhibit negative or flat colour gradients, dwarf ETGs generally show positive colour gradients (bluer centres). The growth of ETGs therefore changes from being `outside-in' to `inside-out' as we move from the dwarf to the massive regime. The colour gradients of dwarf and massive LTGs are, however, similar. Around 46 per cent of dwarf ETGs show prominent, visually-identifiable blue cores which extend out to ~1.5 R_e. Finally, compared to their non-interacting counterparts, interacting dwarfs are larger, bluer at all radii and exhibit similar median mu_e, indicating that interactions typically enhance star formation across the entire galaxy.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
